A second-order exponential integration constraint energy minimizing generalized multiscale method for parabolic problems

This paper investigates an efficient exponential integrator generalized multiscale finite element method for solving a class of time-evolving partial differential equations in bounded domains. The proposed method first performs the spatial discretization of the model problem using constraint energy minimizing generalized multiscale finite element method (CEM-GMsFEM). This approach consists of two stages. First, the auxiliary space is constructed by solving local spectral problems, where the basis functions corresponding to small eigenvalues are captured. The multiscale basis functions are obtained in the second stage using the auxiliary space by solving local energy minimization problems over the oversampling domains. The basis functions have exponential decay outside the corresponding local oversampling regions. We shall consider the first and second-order explicit exponential Runge-Kutta approach for temporal discretization and to build a fully discrete numerical solution. The exponential integration strategy for the time variable allows us to take full advantage of the CEM-GMsFEM as it enables larger time steps due to its stability properties. We derive the error estimates in the energy norm under the regularity assumption. Finally, we will provide some numerical experiments to sustain the efficiency of the proposed method.

==> error/ex1_fd_cr_200.dat <==
  E  O  G  NB OS CN    IT   ITRF  H1		   L2           L2w			 MAX
  2  1  4  4  1    100 200   1000 1.825741e-01 1.425937e-01 1.529509e-01 4.796871e-07 
  2  1  5  4  2    100 200   1000 1.952997e-01 1.663158e-01 1.743810e-01 5.593150e-07 
  2  1  6  4  2    100 200   1000 2.288825e-01 2.188573e-01 2.217196e-01 6.554234e-07 
  2  1  7  4  3    100 200   1000 2.504044e-01 2.442461e-01 2.438132e-01 8.190643e-07 

==> error/ex1_fd_nb_200.dat <==
  E  O  G  NB OS CN    IT   ITRF  H1		   L2           L2w			 MAX
  2  1  6  1  4    100 200   1000 1.972480e-01 1.589030e-01 1.678924e-01 5.661361e-07 
  2  1  6  2  4    100 200   1000 2.074759e-01 1.829696e-01 1.894850e-01 6.393382e-07 
  2  1  6  3  4    100 200   1000 2.310462e-01 2.222206e-01 2.252719e-01 6.804541e-07 
  2  1  6  4  4    100 200   1000 2.327557e-01 2.244942e-01 2.273338e-01 6.723979e-07 
  2  1  6  5  4    100 200   1000 2.359941e-01 2.295894e-01 2.318410e-01 6.954056e-07 
  2  1  6  6  4    100 200   1000 2.373657e-01 2.310831e-01 2.332388e-01 6.920488e-07 
  2  1  6  7  4    100 200   1000 2.396067e-01 2.353913e-01 2.368064e-01 7.308673e-07 
  2  1  6  8  4    100 200   1000 2.402895e-01 2.356962e-01 2.371338e-01 7.291981e-07 

==> error/ex1_fd_ov_200.dat <==
  E  O  G  NB OS CN    IT   ITRF  H1		   L2           L2w			 MAX
  2  1  6  4  1    100 200   1000 9.726194e-01 9.722356e-01 9.731541e-01 3.017810e-06 
  2  1  6  4  2    100 200   1000 2.288825e-01 2.188573e-01 2.217196e-01 6.554234e-07 
  2  1  6  4  3    100 200   1000 2.327440e-01 2.244775e-01 2.273178e-01 6.723583e-07 
  2  1  6  4  4    100 200   1000 2.327557e-01 2.244942e-01 2.273338e-01 6.723979e-07 
  2  1  6  4  5    100 200   1000 2.327557e-01 2.244943e-01 2.273338e-01 6.723978e-07 
  2  1  6  4  6    100 200   1000 2.327557e-01 2.244943e-01 2.273338e-01 6.723978e-07 
  2  1  6  4  7    100 200   1000 2.327557e-01 2.244943e-01 2.273338e-01 6.723978e-07 
  2  1  6  4  8    100 200   1000 2.327557e-01 2.244943e-01 2.273338e-01 6.723978e-07

==> error/ex1_svd0_cr_200.dat <==
  E  O  G  NB OS CN    IT   ITRF  H1		   L2           L2w			 MAX
  2  1  4  4  1    100 200   1000 1.329942e-01 9.696475e-02 8.696711e-02 3.843911e-07 
  2  1  5  4  2    100 200   1000 1.109408e-01 7.645073e-02 6.901289e-02 3.287489e-07 
  2  1  6  4  2    100 200   1000 6.049106e-02 3.199857e-02 2.970700e-02 1.373901e-07 
  2  1  7  4  3    100 200   1000 2.531288e-02 1.075077e-02 1.042287e-02 5.210889e-08 

==> error/ex1_svd0_nb_200.dat <==
  E  O  G  NB OS CN    IT   ITRF  H1		   L2           L2w			 MAX
  2  1  6  1  4    100 200   1000 1.195312e-01 8.458905e-02 7.609714e-02 3.508756e-07 
  2  1  6  2  4    100 200   1000 9.662966e-02 6.286467e-02 5.667030e-02 2.719148e-07 
  2  1  6  3  4    100 200   1000 5.672680e-02 2.924148e-02 2.671238e-02 1.297699e-07 
  2  1  6  4  4    100 200   1000 5.415652e-02 2.734678e-02 2.501905e-02 1.254925e-07 
  2  1  6  5  4    100 200   1000 4.775367e-02 2.296734e-02 2.116889e-02 1.111853e-07 
  2  1  6  6  4    100 200   1000 4.579231e-02 2.173725e-02 2.007744e-02 1.075973e-07 
  2  1  6  7  4    100 200   1000 3.945813e-02 1.794456e-02 1.677296e-02 7.867783e-08 
  2  1  6  8  4    100 200   1000 3.915268e-02 1.774987e-02 1.659947e-02 7.821260e-08 

==> error/ex1_svd0_ov_200.dat <==
  E  O  G  NB OS CN    IT   ITRF  H1		   L2           L2w			 MAX
  2  1  6  4  1    100 200   1000 9.738015e-01 9.736578e-01 9.736276e-01 3.065394e-06 
  2  1  6  4  2    100 200   1000 6.049106e-02 3.199857e-02 2.970700e-02 1.373901e-07 
  2  1  6  4  3    100 200   1000 5.417557e-02 2.736072e-02 2.503242e-02 1.255259e-07 
  2  1  6  4  4    100 200   1000 5.415652e-02 2.734678e-02 2.501905e-02 1.254925e-07 
  2  1  6  4  5    100 200   1000 5.415652e-02 2.734678e-02 2.501904e-02 1.254925e-07 
  2  1  6  4  6    100 200   1000 5.415652e-02 2.734678e-02 2.501904e-02 1.254925e-07 
  2  1  6  4  7    100 200   1000 5.415652e-02 2.734678e-02 2.501904e-02 1.254925e-07 
  2  1  6  4  8    100 200   1000 5.415652e-02 2.734678e-02 2.501904e-02 1.254925e-07 

==> error/ex1_svd1_cr_200.dat <==
  E  O  G  NB OS CN    IT   ITRF  H1		   L2           L2w			 MAX
  2  1  4  4  1    100 200   1000 1.329942e-01 9.696475e-02 8.696711e-02 3.843911e-07 
  2  1  5  4  2    100 200   1000 1.109408e-01 7.645073e-02 6.901289e-02 3.287489e-07 
  2  1  6  4  2    100 200   1000 6.049106e-02 3.199857e-02 2.970700e-02 1.373901e-07 
  2  1  7  4  3    100 200   1000 2.531288e-02 1.075077e-02 1.042287e-02 5.210889e-08 

==> error/ex2_fd_nb_300.dat <==
  E  O  G  NB OS CN    IT   ITRF  H1		   L2           L2w			 MAX
  3  1  6  1  4   1000 300   1000 1.791059e-01 9.475671e-02 1.028636e-01 4.287462e-07 
  3  1  6  2  4   1000 300   1000 1.341880e-01 8.567554e-02 9.215458e-02 3.280620e-07 
  3  1  6  3  4   1000 300   1000 1.652655e-01 1.285064e-01 1.310289e-01 5.034422e-07 
  3  1  6  4  4   1000 300   1000 1.424039e-01 1.249347e-01 1.266333e-01 4.636758e-07 
  3  1  6  5  4   1000 300   1000 2.023390e-01 1.380868e-01 1.405945e-01 5.204846e-07 
  3  1  6  6  4   1000 300   1000 2.289754e-01 1.466003e-01 1.492024e-01 6.104283e-07 
  3  1  6  7  4   1000 300   1000 1.501441e-01 1.342701e-01 1.352018e-01 4.342092e-07 
  3  1  6  8  4   1000 300   1000 1.705519e-01 1.359298e-01 1.370315e-01 4.739949e-07 

==> error/ex2_fd_ov_300.dat <==
  E  O  G  NB OS CN    IT   ITRF  H1		   L2           L2w			 MAX
  3  1  6  4  1   1000 300   1000 1.000000e+00 1.000000e+00 1.000000e+00 2.840311e-06   
  3  1  6  4  2   1000 300   1000 1.352696e-01 7.357819e-02 7.622090e-02 3.268389e-07 
  3  1  6  4  3   1000 300   1000 1.423924e-01 1.249078e-01 1.266066e-01 4.636952e-07 
  3  1  6  4  4   1000 300   1000 1.424039e-01 1.249347e-01 1.266333e-01 4.636758e-07 
  3  1  6  4  5   1000 300   1000 1.424033e-01 1.249339e-01 1.266325e-01 4.636735e-07 
  3  1  6  4  6   1000 300   1000 1.424039e-01 1.249347e-01 1.266332e-01 4.636757e-07 
  3  1  6  4  7   1000 300   1000 1.424062e-01 1.249372e-01 1.266358e-01 4.636834e-07 
  3  1  6  4  8   1000 300   1000 1.424062e-01 1.249372e-01 1.266358e-01 4.636834e-07 

==> error/ex2_svd0_nb_200.dat <==
  E  O  G  NB OS CN    IT   ITRF  H1		   L2           L2w			 MAX
  3  1  6  1  4   1000 200   1000 1.272845e-01 9.272259e-02 8.325305e-02 3.352899e-07 
  3  1  6  2  4   1000 200   1000 1.003959e-01 6.705471e-02 6.021594e-02 2.571957e-07 
  3  1  6  3  4   1000 200   1000 5.558235e-02 2.886615e-02 2.609368e-02 1.201305e-07 
  3  1  6  4  4   1000 200   1000 5.260575e-02 2.672380e-02 2.417563e-02 1.157614e-07 
  3  1  6  5  4   1000 200   1000 4.651270e-02 2.262929e-02 2.059589e-02 1.053788e-07 
  3  1  6  6  4   1000 200   1000 4.495356e-02 2.160013e-02 1.966718e-02 1.032984e-07 
  3  1  6  7  4   1000 200   1000 3.737689e-02 1.703928e-02 1.569746e-02 6.873556e-08 
  3  1  6  8  4   1000 200   1000 3.672210e-02 1.667984e-02 1.537352e-02 6.774460e-08 


==> error/ex2_svd0_ov_200.dat <==
  E  O  G  NB OS CN    IT   ITRF  H1		   L2           L2w			 MAX
  3  1  6  4  1   1000 200   1000 1.000000e+00 1.000000e+00 1.000000e+00 2.840311e-06 
  3  1  6  4  2   1000 200   1000 1.157416e-01 8.160075e-02 7.949847e-02 2.568815e-07 
  3  1  6  4  3   1000 200   1000 5.264489e-02 2.674875e-02 2.420032e-02 1.158132e-07 
  3  1  6  4  4   1000 200   1000 5.260575e-02 2.672380e-02 2.417563e-02 1.157614e-07 
  3  1  6  4  5   1000 200   1000 5.260582e-02 2.672385e-02 2.417568e-02 1.157615e-07 
  3  1  6  4  6   1000 200   1000 5.260582e-02 2.672385e-02 2.417568e-02 1.157615e-07 
  3  1  6  4  7   1000 200   1000 5.260582e-02 2.672385e-02 2.417568e-02 1.157615e-07 
  3  1  6  4  8   1000 200   1000 5.260582e-02 2.672385e-02 2.417568e-02 1.157615e-07 

